New Developments in the Numerical Conformal Bootstrap

The numerical conformal bootstrap has become in the last 15 years an indispensable tool for studying strongly coupled CFTs in various dimensions. Here we review the main developments in the field in the last 5 years, since the appearance of the previous comprehensive review \cite{Poland:2018epd}. We describe developments in the software ({\tt SDPB 2.0}, {\tt scalar\_blocks}, {\tt blocks\_3d}, {\tt autoboot}, {\tt hyperion}, {\tt simpleboot}), and on the algorithmic side (Delauney triangulation, cutting surface, tiptop, navigator function, skydive). We also describe the main physics applications which were obtained using the new technology.

==> note.txt <==

----------------------------------------------------------------

Note : I have to modify the following citations:


@article{hyperion,
	author = {David Simmons-Duffin},
   title = "{Hyperion}",
   howpublished = {\url{https://github.com/davidsd/hyperion}},
   year = "2016"
}


@article{simpleboot,
	author = {Ning Su},
   title = "{simpleboot: A Mathematica framework for bootstrap calculations}",
   howpublished = {\url{https://gitlab.com/bootstrapcollaboration/simpleboot}},
   year = "2019"
}

@article{cboot,
	author = {Tomoki Ohtsuki},
	title = "{cboot}",
   howpublished = {\url{https://github.com/tohtsky/cboot}},
   year = "2016"
}


@article{Gorbenko:2018dtm,
    author = "Gorbenko, Victor and Rychkov, Slava and Zan, Bernardo",
    title = "{Walking, Weak first-order transitions, and Complex CFTs II. Two-dimensional Potts model at $Q>4$}",
    eprint = "1808.04380",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.21468/SciPostPhys.5.5.050",
    journal = "SciPost Phys.",
    volume = "5",
    number = "5",
    pages = "050",
    year = "2018"
}


@article{ono2,
	title="{Bootstrapping frustrated magnets: the fate of the chiral ${\rm O}(N)\times {\rm O}(2)$ universality class}",
	author = {Reehorst, Marten and Rychkov, Slava and Sirois, Benoit and van Rees, Balt C.},
   year = 2024,
	note = {to appear}
}

@article{ono2talk,
	title="{Bootstrapping frustrated magnets: ${\rm O}(N)\times {\rm O}(2)$ model}",
	author = {Reehorst, Marten and Sirois, Benoit},
   year = 2023,
	note = {\href{https://www.youtube.com/live/_p1Q4RmTQak?feature=share}{Talk at Bootstrap 2023, Sa\~o Paulo, Brazil, June 30, 2023}}
}


@misc{Delauney,
	title = "\href{https://en.wikipedia.org/wiki/Delaunay_triangulation}{Delaunay triangulation}",
   year = 2024,
	author = {Wikipedia}
}


@misc{wiki:BFGS,
	title = "{\href{https://en.wikipedia.org/wiki/Broyden-Fletcher-Goldfarb-Shanno_algorithm}{Broyden–Fletcher–Goldfarb–Shanno algorithm}}",
   year = 2024,
	author = {Wikipedia}
}


@article{NingSu-letter,
	author = {Su, Ning}, 
   year = 2020,
	title = "{The Indicator , Letter to Slava Rychkov (March 7, 2020)}"
	}



@article{NingL4,
	title = {Semidefinite program and the navigator function},
   year = 2023,
	author = {Su, Ning},
	note = {\href{https://pirsa.org/23040145}{Mini-Course of Numerical Conformal Bootstrap, Lecture 4, April 27, 2023}}
}

@article{OpenProblems,
	author = {Rychkov, Slava},
   year = 2020,
	title ="\href{https://sites.google.com/site/slavarychkov/open-problems-in-conformal-bootstrap}{Open Problems in Conformal Bootstrap. Problem 1: Bootstrap proof of first-order transitions?}"
}


@article{NingSu-skydive,
		author = {Su, Ning}, 
      year = 2022,
		title = "{Skydiving to Bootstrap Islands: an Algorithm for Dynamically Constrained SDP}",
		note = "\href{https://www.simonsfoundation.org/event/simons-collaboration-on-the-nonperturbative-bootstrap-annual-meeting-2022/}{Talk at the 2022 Collaboration on the Nonperturbative Bootstrap Annual Meeting (November 10-11, 2022)}"
	}


@article{outerlimit,
	author = {Walter Landry},
   year = 2022,
	url = "https://github.com/davidsd/sdpb/tree/outer"
}


--------------------------------

citation examples from 2018 RMP:

@article{Nakayama2016,
      author         = "Nakayama, Yu",    
        year           = "2016",
        note= "private communication" 
}


@Misc{DSDSIPsolver,
	author         = "Simmons-Duffin, David",
	title          = "{SIPSolver: A semi-infinite program solver based on a custom simplex method}",
	howpublished = {\url{https://gitlab.com/bootstrapcollaboration/SIPSolver}},
	year = "2014"
}

@book{Monge,
author = "Monge, Gaspard",
title =  "{Application de l'analyse \`a la g\'eom\'etrie}" ,
publisher = "Bachelier",
year = "1850",
note = "see pp. 609-616 for Liouville's theorem"
}

@article{Gorbenko2017,
      author         = "Gorbenko, Victor and Rychkov, Slava and Zan, Bernardo",    
        year           = "2017",
        note= "to appear"
}


@article{KPSVUnpublished,
	Author = {Kos, Filip and Poland, David and Simmons-Duffin, David and Vichi, Alessandro},
	Note = {{\it unpublished work}},
	Year = {2015}}


@article{SlavaUnpublished,
	Author = {Rychkov, Slava},
	Note = {{\it unpublished work}},
	Year = {2013}}
	

@book{PolyaSzego:1976,
	Author = {{P\'olya, G. and Szeg\"o G.}},
	Publisher = {{Springer-Verlag, New York}},
	Title = {{Problems and Theorems in Analysis II}},
	Year = {1976}}


@unpublished{WittenTalk,
	Author = {Witten, Edward},
	Note = {\href{http://strings2015.icts.res.in/talkDetails.php?sId=70&tId=14}{Lecture at Strings 2015}},
	Title = {Anomalies Revisited},
	Url = {http://strings2015.icts.res.in/talkDocuments/6-2.00-2.30-Edward-Witten.pdf},
	Bdsk-Url-1 = {http://strings2015.icts.res.in/talkDocuments/6-2.00-2.30-Edward-Witten.pdf}}


@misc{Rychkov-talk ,
	author = {Slava Rychkov},
	title = "{Is Conformal Technicolor Plausible?}",
	year = 2011,
	howpublished = {Talk at Planck 2011}, 
	url = "https://indico.cern.ch/event/112851/contributions/53591/attachments/41339/59521/Rychkov.pdf"
}

----------------------------------------------------------------

Tables : 

example from 2018 RMP:

\begingroup
\squeezetable
\begin{table}[htp]
\begin{center}
\renewcommand{\arraystretch}{2}
\begin{tabular}{|c|c|}
\hline
$\calN_{d,\ell}$ & Reference \\
\hline
 $\frac{\ell!}{(-2)^\ell(d/2-1)_\ell}$ & 
 \begin{minipage}{0.37\textwidth}
 	\textcite{DO1,DO2}, \\
 	\textcite{Rattazzi:2008pe}, \\
 	\textcite{Penedones:2015aga}, {\bf this review} 
 \end{minipage}\\
    \hline
 $ \frac{\ell!}{(d-2)_\ell}$ &  
 \begin{minipage}{0.37\textwidth} 
 	\textcite{DO3},\\ 
 	\textcite{Hogervorst:2013sma}, \\ 
 	\textcite{ElShowk:2012ht,El-Showk:2014dwa}, \\ 
	\textcite{Costa:2016xah}, \\
 	\texttt{JuliBoots} \cite{Paulos:2014vya}, \texttt{cboot} \cite{CBoot}
 \end{minipage}\\
  \hline
 $ \frac{(-1)^\ell \ell!}{4^{\Delta}(d/2-1)_\ell}$ & \begin{minipage}{0.37\textwidth} \textcite{Kos:2014bka,Kos:2015mba,Kos:2016ysd}, \textcite{Li:2017ddj}\\\texttt{PyCFTBoot} \cite{Behan:2016dtz}\end{minipage} \\
 \hline
  $\frac{\ell!}{(d/2-1)_\ell}$ & \begin{minipage}{0.37\textwidth} \textcite{Poland:2011ey}, \textcite{Poland:2015mta} \end{minipage}\\
 \hline
 $ \frac{\ell!}{4^{\Delta}(d-2)_\ell}$ &\begin{minipage}{0.37\textwidth}  \textcite{Kos:2013tga}\\ {\texttt{Mathematica} notebook \cite{DSDnotebookLink}} \end{minipage} \\
 \hline
 $ \frac{(-1)^\ell\ell!}{(d/2-1)_\ell}$ & \textcite{Simmons-Duffin:2016wlq}\\
 \hline
\end{tabular}
\end{center}
\caption{Summary of various conformal block normalizations $\calN_{d,\ell}$, Eqs.~(\ref{eq:cb_ope}, \ref{eq:cb_ope_e1}), used in the literature. \label{tab:cb_norm}}
\end{table}
\endgroup






\begin{table}[htp]
	\centering
	\begin{tabular}{@{}|c|c|@{}}
		\hline
		CFT data  & critical exponents\\
		\hline
		$\Delta_\sigma$=0.5844435({\bf 83}) & 
		\(\begin{aligned}
			\eta_{\sigma} = \eta_{\psi} &= 0.168887({\bf 17})\\
			1/\nu &= 1.415557({\bf 8})
		\end{aligned}\) \\ 
		$\Delta_{\sigma'}$=2.8869({\bf 25}) & $\omega = 0.8869({\bf 25})$  \\
		\hline
	\end{tabular}
	\caption{Results of \cite{Atanasov:2022bpi} for the scaling dimensions of $\Delta_\sigma$, $\Delta_{\sigma'}$. Uncertainties in bold are rigorous.
		\label{tab:superIsingresult}}
\end{table}

---------------------------------------------------------------------------

Handle long equations:

Example from 2018 RMP:

\begin{multline} \label{eq:cb_d4}
d=4:\quad  g^{\Delta_{12},\Delta_{34}}_{\Delta,\ell}(z,\bar{z})  =\frac{1}{(-2)^\ell}\\
\times \frac{z\bar{z}}{z-\bar{z}} \left(k_{\Delta+\ell}(z)k_{\Delta-\ell-2}(\bar{z})- z\leftrightarrow \bar{z}\right)\,.
\end{multline}


\begin{align}\label{eq:partial_wave}
{\rm U}_{\Delta,\ell}(x_1,x_2,x_3&,x_4) = \int d^d x \langle \phi_1(x_1)\phi_2(x_2)\mathcal O_{\Delta,\ell}^{\mu_1\ldots\mu_\ell}(x)\rangle \nn\\
 &\times\langle \widetilde{\mathcal O}_{d-\Delta,\ell;\mu_1\ldots\mu_\ell}(x)  \phi_3(x_3)\phi_4(x_4)\rangle\,,
\end{align}

------------------------------------------------------------

Handle figures:

Example from 2018 RMP:

   \begin{figure}[t!]
    \centering
\includegraphics[width=\figwidth]{fig10-allowed-Tprime-vs-sigma-corrected1}
    \caption{\label{fig:Z2-spin2bound}
    (Color online) Upper bound on the dimension $\Delta_{T'}$ of the first $\bZ_2$-even spin-2 operator after the stress tensor, as a function of $\Delta_\sigma$ \cite{ElShowk:2012ht}.}
  \end{figure}

   \begin{figure}[t!]
    \centering
\includegraphics[width=\figwidth]{fig11-spin4-bound}
    \caption{\label{fig:Z2-spin4-bound}
   (Color online) Upper bound on the dimension of the leading $\bZ_2$-even spin-4 operator \cite{ElShowk:2012ht}.}
  \end{figure}










